The relation between globular cluster systems and supermassive black holes in spiral galaxies. The case study of NGC 4258

We aim to explore the relationship between globular cluster total number, $N_{\rm GC}$, and central black hole mass, $M_\bullet$, in spiral galaxies, and compare it with that recently reported for ellipticals. We present results for the Sbc galaxy NGC 4258, from Canada France Hawaii Telescope data. Thanks to water masers with Keplerian rotation in a circumnuclear disk, NGC 4258 has the most precisely measured extragalactic distance and supermassive black hole mass to date. The globular cluster (GC) candidate selection is based on the ($u^*\ -\ i^\prime$) vs. ($i^\prime\ -\ K_s$) diagram, which is a superb tool to distinguish GCs from foreground stars, background galaxies, and young stellar clusters, and hence can provide the best number counts of GCs from photometry alone, virtually free of contamination, even if the galaxy is not completely edge-on. The mean optical and optical-near infrared colors of the clusters are consistent with those of the Milky Way and M 31, after extinction is taken into account. We directly identify 39 GC candidates; after completeness correction, GC luminosity function extrapolation and correction for spatial coverage, we calculate a total $N_{\rm GC} = 144\pm31^{+38}_{-36}$ (random and systematic uncertainties, respectively). We have thus increased to 6 the sample of spiral galaxies with measurements of both $M_\bullet$ and $N_{\rm GC}$. NGC 4258 has a specific frequency $S_{\rm N} = 0.4\pm0.1$ (random uncertainty), and is consistent within 2$\sigma$ with the $N_{\rm GC}$ vs. $M_\bullet$ correlation followed by elliptical galaxies. The Milky Way continues to be the only spiral that deviates significantly from the relation.

==> table_gcc_colors_machine_readable.txt <==
Title: The Relation Between Globular Cluster Systems and Supermassive Black Holes in
Spiral Galaxies. The Case Study of NGC 4258.
Authors: Gonzalez-Lopezlira et al.
Table: Colors of Globular Cluster Candidates
================================================================================
Byte-by-byte Description of file: datafile6.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label           Explanations
--------------------------------------------------------------------------------
   1- 18 A18    ---     Name            Cluster name
  20- 27 F8.4   deg     RAdegJ2000      RA J000 in decimal degrees
  29- 35 F7.4   deg     DECdegJ2000     Dec J2000 in decimal degrees
  37- 42 F6.3   mag     (g')_0          ?Dereddened g' magnitude
  44- 48 F5.3   mag     error(g')_0     ?Error in dereddened g' magnitude
  50- 54 F5.2   mag     (Ks)_0          Dereddened Ks magnitude
  56- 59 F4.2   mag     error(Ks)_0     Error in dereddened Ks magnitude
  61- 65 F5.3   mag     (u*-i')_0       Dereddened (u*-i') color
  67- 71 F5.3   mag     error(u*-i')_0  Error in dereddened (u*-i') color
  73- 77 F5.3   mag     (g'-r')_0       ?Dereddened (g'-r') color
  79- 83 F5.3   mag     error(g'-r')_0  ?Error in dereddened (g'-r') color
  85- 89 F5.3   mag     (g'-i')_0       ?Dereddened (g'-i') color
  91- 95 F5.3   mag     error(g'-i')_0  ?Error in dereddened (g'-i') color
  97-101 F5.2   mag     (i'-Ks)_0       Dereddened (i'- Ks) color
 103-107 F5.3   mag     error(i'-Ks)_0  Error in dereddened (i'- Ks) color
--------------------------------------------------------------------------------
GLL J121752+472613 184.4696 47.4370 21.686 0.006 21.08 0.16 1.690 0.009 0.443 0.009 0.646 0.007 -0.04 0.160 
GLL J121811+471220 184.5494 47.2056 19.909 0.002 19.25 0.02 1.710 0.003 0.470 0.003 0.675 0.003 -0.02 0.020 
GLL J121820+470541 184.5867 47.0948 19.165 0.002 18.14 0.02 1.771 0.002 0.582 0.002 0.883 0.002  0.14 0.020 
GLL J121825+472438 184.6045 47.4107 20.455 0.003 19.16 0.02 1.983 0.005 0.640 0.004 0.956 0.004  0.34 0.020 
GLL J121835+472452 184.6479 47.4146 19.809 0.002 19.15 0.02 1.688 0.004 0.488 0.003 0.692 0.003 -0.03 0.020 
GLL J121835+472346 184.6497 47.3963 21.410 0.006 20.65 0.08 1.712 0.009 0.505 0.008 0.752 0.007  0.00 0.080 
GLL J121838+472549 184.6593 47.4305 21.320 0.006 20.54 0.07 1.882 0.009 0.556 0.008 0.766 0.007  0.01 0.070 
GLL J121840+472251 184.6668 47.3809 22.075 0.007 21.11 0.12 1.992 0.013 0.591 0.011 0.830 0.009  0.14 0.120 
GLL J121840+471106 184.6677 47.1852 21.102 0.004 20.44 0.06 1.805 0.007 0.449 0.007 0.664 0.006 -0.00 0.060 
GLL J121841+471931 184.6715 47.3255 20.653 0.003 19.94 0.04 1.746 0.005 0.467 0.005 0.656 0.004  0.06 0.040 
GLL J121844+472314 184.6844 47.3873 22.062 0.007 21.32 0.17 1.762 0.012 0.487 0.011 0.665 0.009  0.07 0.170 
GLL J121848+470953 184.7015 47.1648 20.138 0.003 19.73 0.04 1.605 0.004 0.436 0.004 0.648 0.004 -0.24 0.040 
GLL J121848+471827 184.7034 47.3076              20.04 0.05 1.704 0.005                         -0.00 0.050 
GLL J121849+471621 184.7078 47.2726 22.285 0.008 21.49 0.21 1.811 0.015 0.504 0.013 0.769 0.010  0.03 0.210 
GLL J121851+471400 184.7166 47.2335 20.367 0.003 19.76 0.04 1.782 0.004 0.480 0.004 0.735 0.004 -0.13 0.040 
GLL J121852+471313 184.7187 47.2204 21.627 0.006 21.08 0.13 1.624 0.010 0.410 0.009 0.626 0.007 -0.08 0.130 
GLL J121852+472201 184.7205 47.3672 22.177 0.007 21.62 0.22 1.722 0.013 0.456 0.012 0.646 0.009 -0.09 0.220 
GLL J121854+472144 184.7261 47.3625 22.664 0.009 21.34 0.16 2.380 0.024 0.622 0.014 0.896 0.012  0.42 0.160 
GLL J121854+472318 184.7266 47.3885 21.069 0.004 20.54 0.08 1.622 0.006 0.443 0.006 0.613 0.005 -0.08 0.080 
GLL J121854+472245 184.7278 47.3792 20.094 0.003 19.20 0.02 1.954 0.004 0.550 0.004 0.802 0.003  0.10 0.020 
GLL J121856+471411 184.7345 47.2366 21.979 0.007 21.09 0.15 1.989 0.013 0.491 0.010 0.769 0.009  0.12 0.150 
GLL J121856+470957 184.7349 47.1661 21.559 0.006 20.86 0.13 1.824 0.010 0.464 0.008 0.688 0.007  0.01 0.130 
GLL J121857+472330 184.7384 47.3918 21.682 0.006 20.25 0.07 2.423 0.012 0.617 0.008 0.942 0.007  0.49 0.070 
GLL J121859+472107 184.7500 47.3520 20.260 0.003 19.74 0.04 1.592 0.004 0.437 0.004 0.607 0.003 -0.09 0.040 
GLL J121901+471905 184.7565 47.3183 21.346 0.004 20.63 0.09 1.670 0.007 0.441 0.006 0.708 0.005  0.00 0.090 
GLL J121902+472048 184.7585 47.3469 20.676 0.003 20.09 0.05 1.646 0.005 0.445 0.005 0.641 0.004 -0.05 0.050 
GLL J121902+472125 184.7622 47.3572 21.097 0.004 19.94 0.05 2.047 0.007 0.522 0.006 0.806 0.005  0.35 0.050 
GLL J121902+472043 184.7624 47.3453 20.677 0.003 19.79 0.04 1.960 0.005 0.528 0.005 0.746 0.004  0.14 0.040 
GLL J121905+472422 184.7744 47.4063 19.528 0.002 19.11 0.02 1.510 0.002 0.450 0.003 0.593 0.002 -0.18 0.020 
GLL J121906+471004 184.7752 47.1680 21.774 0.006 21.03 0.12 1.937 0.012 0.501 0.009 0.748 0.008 -0.01 0.120 
GLL J121908+471355 184.7847 47.2322 20.840 0.004 20.13 0.05 1.810 0.006 0.463 0.006 0.705 0.005  0.00 0.050 
GLL J121909+471335 184.7909 47.2265 21.919 0.007 21.42 0.17 1.634 0.011 0.449 0.010 0.632 0.009 -0.13 0.170 
GLL J121910+471640 184.7929 47.2778 20.878 0.004 20.22 0.07 1.646 0.006 0.395 0.006 0.632 0.005  0.03 0.070 
GLL J121910+471343 184.7931 47.2287 21.163 0.005 20.58 0.08 1.771 0.007 0.461 0.007 0.670 0.006 -0.08 0.080 
GLL J121919+471505 184.8331 47.2515 20.280 0.003 19.60 0.03 1.755 0.004 0.448 0.004 0.664 0.003  0.01 0.030 
GLL J121924+471912 184.8500 47.3202 22.019 0.007 21.19 0.14 1.839 0.013 0.479 0.010 0.731 0.009  0.10 0.140 
GLL J121925+471228 184.8578 47.2079 20.343 0.003 19.54 0.03 1.820 0.004 0.493 0.004 0.713 0.004  0.09 0.030 
GLL J121929+471215 184.8711 47.2042 19.837 0.002 18.75 0.01 2.140 0.003 0.569 0.003 0.816 0.003  0.28 0.010 
GLL J121934+471316 184.8944 47.2212 20.461 0.003 19.82 0.04 1.759 0.005 0.471 0.005 0.663 0.004 -0.02 0.040 


==> table_gcc_shapes_machine_readable.txt <==
Title: The Relation Between Globular Cluster Systems and Supermassive Black Holes in
Spiral Galaxies. The Case Study of NGC 4258.
Authors: Gonzalez-Lopezlira et al.
Table: i'-Band Shape Parameters of Globular Cluster Candidates
================================================================================
Byte-by-byte Description of file: datafile7.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label               Explanations
--------------------------------------------------------------------------------
   1- 18 A18    ---      Name                Cluster name
  20- 27 F8.4   deg      RAdegJ2000          RA J2000 in decimal degrees
  29- 35 F7.4   deg      DECdegJ2000         Dec J2000 in decimal degrees
  37- 41 F5.2   ---      100x(SPREAD_MODEL)  100x(SExtractor SPREAD_MODEL) in the i' band
  43- 46 F4.2   arcsec   FWHM                FWHM in the i' band
  48- 51 F4.2   ---      CLASSSTAR           SExtractor CLASS_STAR in the i' band
  53- 56 F4.2   arcsec   FLUXRADIUS          SExtractor FLUX_RADIUS in the i' band
  58- 58 A1     ---    l_re                  Limit flag for half-light radius in the i' band
  60- 63 F4.2   pc       re                  Half-light radius in the i'band
  65- 69 F5.2   pc       ue_re               Upper error of half-light radius in the i'band
  71- 75 F5.2   pc       le_re               Lower error of half-light radius in the i'band
  77- 81 A5     ---      Shape               Type of King profile fitted
  83- 91 F9.1   ---      C                   Concentration index r_tidal/r_core of King profile
  93- 98 F6.2   ---      SNR                 Signal-to-noise ratio of data
 100-103 F4.2   ---      Chi2                Chi2 of fit
--------------------------------------------------------------------------------
GLL J121752+472613 184.4696 47.4370  0.88 0.72 0.90 0.43   5.27  3.97 -4.13 KINGn      11.4  33.60 0.24 
GLL J121811+471220 184.5494 47.2056  0.84 0.72 0.79 0.46 < 2.20             KINGn     289.2 168.20 2.83 
GLL J121820+470541 184.5867 47.0948  0.05 0.62 0.99 0.39   1.35  4.80 -1.32 KINGn       0.0 337.30 0.67 
GLL J121825+472438 184.6045 47.4107  0.92 0.72 0.80 0.49 < 2.20             KINGn     635.0 142.20 2.84 
GLL J121835+472452 184.6479 47.4146  1.20 0.76 0.62 0.50   2.31  0.41 -1.70 KINGn      86.2 191.90 6.50 
GLL J121835+472346 184.6497 47.3963  0.82 0.71 0.56 0.44   2.64  0.19 -0.20 KINGx      30.0  46.90 0.37 
GLL J121838+472549 184.6593 47.4305  0.78 0.72 0.95 0.44   2.78  0.24 -0.13 KINGx      30.0  51.80 0.47 
GLL J121840+472251 184.6668 47.3809  0.77 0.73 0.98 0.42   5.24  1.81 -4.34 KINGn      12.0  28.80 0.27 
GLL J121840+471106 184.6677 47.1852  0.88 0.70 0.82 0.47 < 2.20             KINGn     720.9  63.50 0.56 
GLL J121841+471931 184.6715 47.3255  0.90 0.72 0.62 0.59 < 2.20             KINGx     100.0  81.20 1.06 
GLL J121844+472314 184.6844 47.3873  0.82 0.74 0.82 0.46 < 2.20             KINGx     100.0  25.10 0.27 
GLL J121848+470953 184.7015 47.1648  0.65 0.69 0.86 0.44 < 2.20             KINGx     100.0 129.70 1.15 
GLL J121848+471827 184.7034 47.3076  1.50 0.81 0.96 0.65   4.29  0.03 -0.22 KINGx      30.0  77.90 2.64 
GLL J121849+471621 184.7078 47.2726 -0.30 0.65 0.98 0.37   2.37  3.95 -2.35 KINGn       0.3  21.70 0.19 
GLL J121851+471400 184.7166 47.2335  0.80 0.71 0.82 0.45 < 2.20             KINGn     132.6 116.20 1.40 
GLL J121852+471313 184.7187 47.2204  0.07 0.64 0.98 0.39   1.27  4.77 -1.26 KINGn       0.0  32.90 0.09 
GLL J121852+472201 184.7205 47.3672  0.64 0.71 0.98 0.47 < 2.20             KINGn 1807990.0  26.90 0.29 
GLL J121854+472144 184.7261 47.3625  0.61 0.78 0.97 0.53   3.55  0.55 -0.50 KINGx      30.0  18.30 0.34 
GLL J121854+472318 184.7266 47.3885  1.04 0.78 0.45 0.51   3.34  0.26 -0.08 KINGx      30.0  57.50 0.91 
GLL J121854+472245 184.7278 47.3792  0.05 0.63 0.98 0.38 < 2.20             KINGn       0.0 149.70 0.30 
GLL J121856+471411 184.7345 47.2366  0.68 0.70 0.96 0.44 < 2.20             KINGx     100.0  30.00 0.32 
GLL J121856+470957 184.7349 47.1661  0.82 0.72 0.89 0.45   5.88  1.10 -5.64 KINGn       9.5  39.10 0.26 
GLL J121857+472330 184.7384 47.3918  1.05 0.78 0.42 0.50 < 2.20             KINGx     100.0  46.00 0.49 
GLL J121859+472107 184.7500 47.3520  0.99 0.73 0.82 0.49 < 2.20             KINGx     100.0 117.50 2.85 
GLL J121901+471905 184.7565 47.3183 -0.26 0.66 0.98 0.39 < 2.20             KINGx      30.0  53.50 6.24 
GLL J121902+472048 184.7585 47.3469  1.03 0.74 0.70 0.46 < 2.20             KINGx     100.0  86.50 1.61 
GLL J121902+472125 184.7622 47.3572  0.05 0.63 0.98 0.39   1.16  4.92 -1.16 KINGn       0.0  62.10 0.13 
GLL J121902+472043 184.7624 47.3453  1.11 0.76 0.48 0.48 < 2.20             KINGx     100.0  97.30 2.17 
GLL J121905+472422 184.7744 47.4063  1.31 0.79 0.52 0.49   4.33  0.09 -0.05 KINGx      30.0 216.80 8.44 
GLL J121906+471004 184.7752 47.1680 -0.06 0.62 0.98 0.37 < 2.20             KINGn       0.0  32.40 0.09 
GLL J121908+471355 184.7847 47.2322  0.86 0.76 0.89 0.46 < 2.20             KINGx     100.0  76.40 0.87 
GLL J121909+471335 184.7909 47.2265  0.94 0.74 0.83 0.46 < 2.20             KINGx     100.0  28.50 0.33 
GLL J121910+471640 184.7929 47.2778  0.80 0.79 0.75 0.50 < 2.20             KINGx     100.0  67.40 0.68 
GLL J121910+471343 184.7931 47.2287  1.17 0.77 0.57 0.49   2.06  0.19 -0.11 KINGx     100.0  60.00 1.03 
GLL J121919+471505 184.8331 47.2515  0.77 0.70 0.76 0.46 < 2.20             KINGn     920.3 127.10 1.60 
GLL J121924+471912 184.8500 47.3202 -0.01 0.63 0.98 0.37   0.71  3.33 -0.69 KINGn       0.0  25.50 0.07 
GLL J121925+471228 184.8578 47.2079  0.83 0.71 0.82 0.46 < 2.20             KINGx     100.0 116.50 1.74 
GLL J121929+471215 184.8711 47.2042  0.88 0.71 0.79 0.48 < 2.20             KINGn    1016.2 213.20 4.59 
GLL J121934+471316 184.8944 47.2212  0.91 0.72 0.79 0.47 < 2.20             KINGn     420.9 110.10 1.70 

